Trails of clouds in binary black holes

Superradiant instabilities of rotating black holes can give rise to long-lived bosonic clouds, offering natural laboratories to probe ultralight particles across a wide range of parameter space. The presence of a companion can dramatically impact both the cloud's evolution and the binary's orbital dynamics, generating a trail of feedback effects that require detailed modelling. Using a worldline effective field theory approach, we develop a systematic framework for binaries on generic (eccentric and inclined) orbits, capturing both resonant and non-resonant transitions without relying solely on balance laws. We demonstrate the existence of ``co-rotating'' floating orbits that can deplete the cloud prior to entering the detector's band, triggering eccentricity growth towards a sequence of fixed points. Likewise, we show that ``counter-rotating'' orbits can also deplete the cloud, driving (unbounded) growth of eccentricity. Furthermore, we uncover novel features tied to orbital inclination. Depending on the mass ratio, equatorial orbits can become unstable, and fixed points may arise not only for aligned or anti-aligned configurations but, strikingly, also at intermediate inclinations. We derive flow equations governing spin-orbit misalignment and eccentricity and identify distinctive signatures that can reveal the presence of boson clouds in the binary's history, as well as key features of possible in-band transitions. These results refine and extend earlier work, yielding a more faithful description of the imprints of ultralight particles in gravitational-wave signals from binary black holes, signatures that are within reach of future detectors such as LISA, Cosmic Explorer, and the Einstein~Telescope.

==> eccentricity_expansion.txt <==
eccentricity expansion coefficients f_n(ls,g,k), cf. App. D, up to n < 7, where kes[n] = f_n

and

    if k == 0:
        kes = [1,0,(-4*g**2 + ls + ls**2)/4.,0,(48 + 16*g**4 + 86*ls +47*ls**2 + \
        10*ls**3 + ls**4 - g**2*(1 + 8*ls**2))/64.,0,(4032- 64*g**6 + 8544*ls \
        + 6286*ls**2 + 2085*ls**3 + 337*ls**4 +27*ls**5 + ls**6 + 4*g**4*(25 \
        - 12*ls + 12*ls**2) -g**2*(1012 + 1353*ls + 597*ls**2 + 96*ls**3 \
        +12*ls**4))/2304.]
    elif k == -1:
        kes = [0,0.5 + g + ls/2.,0,(3 - 9*g - 14*g**2 - 8*g**3 + 8*ls -5*g*ls - \
        4*g**2*ls + 6*ls**2 + 2*g*ls**2 + ls**3)/16.,0,(453+ 142*g + 25*g**2 \
        + 98*g**3 + 96*g**4 + 32*g**5 + 875*ls +170*g*ls - 15*g**2*ls + \
        56*g**3*ls + 16*g**4*ls + 553*ls**2 +42*g*ls**2 - 60*g**2*ls**2 - \
        16*g**3*ls**2 + 149*ls**3 +6*g*ls**3 - 8*g**2*ls**3 + 19*ls**4 + \
        2*g*ls**4 +ls**5)/384.,0]
    elif k == -2:
        kes = [0,0,(6 + 4*g**2 + 7*ls + ls**2 + g*(9 + 4*ls))/8.,0,(16- 16*g**4 + \
        66*ls + 65*ls**2 + 16*ls**3 + ls**4 - 4*g**3*(19+ 4*ls) - 8*g**2*(17 \
        + 9*ls) + g*(-98 - 65*ls + 15*ls**2 +4*ls**3))/96.,0,(6184 + 64*g**6 \
        + 12312*ls + 8340*ls**2 +2595*ls**3 + 415*ls**4 + 33*ls**5 + ls**6 + \
        16*g**5*(29 +4*ls) + g**4*(1300 + 496*ls - 16*ls**2) + g**3*(1821 \
        +1092*ls - 168*ls**2 - 32*ls**3) + g**2*(1648 + 891*ls -615*ls**2 - \
        176*ls**3 - 4*ls**4) + g*(2852 + 3808*ls +1305*ls**2 + 262*ls**3 + \
        53*ls**4 + 4*ls**5))/3072.]
    elif k == -3:
        kes = [0,0,0,(57 + 8*g**3 + 74*ls + 18*ls**2 + ls**3 +6*g**2*(7 + 2*ls) + \
        g*(77 + 57*ls + 6*ls**2))/48.,0,(31 -32*g**5 + 651*ls + 877*ls**2 + \
        287*ls**3 + 31*ls**4 + ls**5 -48*g**4*(6 + ls) - 2*g**3*(511 + 212*ls \
        + 8*ls**2) +g**2*(-1821 - 1265*ls - 84*ls**2 + 8*ls**3) + 2*g*(-733 \
        -585*ls + 61*ls**2 + 45*ls**3 + 3*ls**4))/768.,0]
    elif k == -4:
        kes = [0,0,0,0,(736 + 16*g**4 + 1038*ls + 335*ls**2 + 34*ls**3+ ls**4 + \
        8*g**3*(19 + 4*ls) + g**2*(547 + 288*ls + 24*ls**2)+ 2*g*(473 + \
        453*ls + 87*ls**2 + 4*ls**3))/384.,0,(-2444 -64*g**6 + 6510*ls + \
        13944*ls**2 + 5805*ls**3 + 865*ls**4 +51*ls**5 + ls**6 - 32*g**5*(29 \
        + 4*ls) - 20*g**4*(275 + 92*ls+ 4*ls**2) - 40*g**3*(435 + 254*ls + \
        24*ls**2) + g**2*(-31188- 26065*ls - 3325*ls**2 + 160*ls**3 + \
        20*ls**4) + 2*g*(-13622- 12687*ls - 30*ls**2 + 960*ls**3 + 125*ls**4 \
        +4*ls**5))/7680.]
    elif k== -5:
        kes = [0,0,0,0,0,(11985 + 32*g**5 + 18089*ls + 7045*ls**2 +995*ls**3 + \
        55*ls**4 + ls**5 + 80*g**4*(6 + ls) +10*g**3*(287 + 116*ls + 8*ls**2) \
        + 5*g**2*(1771 + 1295*ls +204*ls**2 + 8*ls**3) + 2*g*(7497 + 8465*ls \
        + 2255*ls**2 +195*ls**3 + 5*ls**4))/3840.,0]
    elif k == 1:
        kes = [0,(1 - 2*g + ls)/2.,0,(3 + 8*g**3 + 8*ls + 6*ls**2 +ls**3 - 2*g**2*(7 \
        + 2*ls) + g*(9 + 5*ls -2*ls**2))/16.,0,(453 - 32*g**5 + 875*ls + \
        553*ls**2 +149*ls**3 + 19*ls**4 + ls**5 + 16*g**4*(6 + ls) + \
        2*g**3*(-49- 28*ls + 8*ls**2) - g**2*(-25 + 15*ls + 60*ls**2 + \
        8*ls**3)- 2*g*(71 + 85*ls + 21*ls**2 + 3*ls**3 + ls**4))/384.,0]
    elif k == 2:
        kes = [0,0,(6 + 4*g**2 + 7*ls + ls**2 - g*(9 + 4*ls))/8.,0,(16- 16*g**4 + \
        66*ls + 65*ls**2 + 16*ls**3 + ls**4 + 4*g**3*(19+ 4*ls) - 8*g**2*(17 \
        + 9*ls) + g*(98 + 65*ls - 15*ls**2 -4*ls**3))/96.,0,(6184 + 64*g**6 + \
        12312*ls + 8340*ls**2 +2595*ls**3 + 415*ls**4 + 33*ls**5 + ls**6 - \
        16*g**5*(29 +4*ls) + g**4*(1300 + 496*ls - 16*ls**2) + g**3*(-1821 \
        -1092*ls + 168*ls**2 + 32*ls**3) + g**2*(1648 + 891*ls -615*ls**2 - \
        176*ls**3 - 4*ls**4) - g*(2852 + 3808*ls +1305*ls**2 + 262*ls**3 + \
        53*ls**4 + 4*ls**5))/3072.]
    elif k == 3:
        kes = [0,0,0,(57 - 62*g + 42*g**2 - 8*g**3 + 74*ls - 42*g*ls +12*g**2*ls + \
        18*ls**2 - 6*g*ls**2 + ls**3)/48.,0,(31 + 1602*g- 1488*g**2 + \
        902*g**3 - 288*g**4 + 32*g**5 + 651*ls +1444*g*ls - 872*g**2*ls + \
        304*g**3*ls - 48*g**4*ls +877*ls**2 + 46*g*ls**2 - 24*g**2*ls**2 + \
        16*g**3*ls**2 +287*ls**3 - 60*g*ls**3 + 8*g**2*ls**3 + 31*ls**4 - \
        6*g*ls**4+ ls**5)/768.,0]
    elif k == 4:
        kes = [0,0,0,0,(736 - 662*g + 427*g**2 - 152*g**3 + 16*g**4 +1038*ls - \
        592*g*ls + 168*g**2*ls - 32*g**3*ls + 335*ls**2 -144*g*ls**2 + \
        24*g**2*ls**2 + 34*ls**3 - 8*g*ls**3 +ls**4)/384.,0,(-2444 + 27268*g \
        - 22668*g**2 + 12520*g**3 -4700*g**4 + 928*g**5 - 64*g**6 + 6510*ls + \
        28638*g*ls -16705*g**2*ls + 4680*g**3*ls - 1040*g**4*ls + 128*g**5*ls \
        +13944*ls**2 + 4290*g*ls**2 - 2685*g**2*ls**2 + 360*g**3*ls**2- \
        80*g**4*ls**2 + 5805*ls**3 - 880*g*ls**3 - 40*g**2*ls**3 +865*ls**4 - \
        200*g*ls**4 + 20*g**2*ls**4 + 51*ls**5 -8*g*ls**5 + ls**6)/7680.]
    elif k == 5:
        kes = [0,0,0,0,0,(11985 - 9554*g + 5640*g**2 - 2270*g**3 +480*g**4 - 32*g**5 \
        + 18089*ls - 10380*g*ls + 2960*g**2*ls -560*g**3*ls + 80*g**4*ls + \
        7045*ls**2 - 3350*g*ls**2 +720*g**2*ls**2 - 80*g**3*ls**2 + 995*ls**3 \
        - 340*g*ls**3 +40*g**2*ls**3 + 55*ls**4 - 10*g*ls**4 + ls**5)/3840.,0]
        
        


